Solving Two-Stage Stochastic Programs with Endogenous Uncertainty via Random Variable Transformation

Real-world decision-making problems often involve decision-dependent uncertainty, where the probability distribution of the random vector depends on the model decisions. Few studies focus on two-stage stochastic programs with this type of endogenous uncertainty, and those that do lack general methodologies. We propose a general method for solving a class of these programs based on random variable transformation, a technique widely employed in probability and statistics. The random variable transformation converts a stochastic program with endogenous uncertainty (original program) into an equivalent stochastic program with decision-independent uncertainty (transformed program), for which solution procedures are well-studied. Additionally, endogenous uncertainty usually leads to nonlinear nonconvex programs, which are theoretically intractable. Nonetheless, we show that, for some classical endogenous distributions, the proposed method yields mixed-integer linear or convex programs with exogenous uncertainty. We validate this method by applying it to a network design and facility-protection problem, considering distinct decision-dependent distributions for the random variables. While the original formulation of this problem is nonlinear nonconvex for most endogenous distributions, the proposed method transforms it into mixed-integer linear programs with exogenous uncertainty. We solve these transformed programs with the sample average approximation method. We highlight the superior performance of our approach compared to solving the original program in the case a mixed-integer linear formulation of this program exists.

==> dep_gap.dat <==
0.666666667	5.1692
1.333333333	5.1788
2	5.1805
2.666666667	5.1909
3.333333333	5.2512
4	5.6622
4.666666667	5.8977
5.333333333	5.9811
6	5.9856
6.666666667	6.0467
7.333333333	8.0214
8	8.2756
8.666666667	8.2956
9.333333333	8.3399
10	8.371
10.66666667	8.3852
11.33333333	8.3916
12	8.4071
12.66666667	8.4643
13.33333333	8.4645
14	8.4841
14.66666667	8.5126
15.33333333	8.5184
16	8.533
16.66666667	8.5507
17.33333333	8.551
18	8.5953
18.66666667	8.6242
19.33333333	8.9033
20	8.9033
20.66666667	9.0754
21.33333333	9.6541
22	9.6541
22.66666667	10.408
23.33333333	10.408
24	10.7521
24.66666667	10.7645
25.33333333	10.8092
26	10.8205
26.66666667	10.9229
27.33333333	10.9426
28	11.1053
28.66666667	11.1076
29.33333333	11.4117
30	11.4118
30.66666667	11.4403
31.33333333	11.4585
32	11.4715
32.66666667	11.4836
33.33333333	11.5319
34	11.6581
34.66666667	11.7257
35.33333333	11.7367
36	11.8203
36.66666667	11.8645
37.33333333	11.887
38	11.9085
38.66666667	12.0788
39.33333333	12.1584
40	12.2398
40.66666667	12.7943
41.33333333	12.9543
42	12.9619
42.66666667	12.9796
43.33333333	13.0701
44	13.0704
44.66666667	13.1376
45.33333333	13.1468
46	13.2259
46.66666667	13.2361
47.33333333	13.2392
48	13.2477
48.66666667	13.3335
49.33333333	13.3878
50	13.3888
50.66666667	13.6167
51.33333333	13.624
52	13.6946
52.66666667	13.7998
53.33333333	13.9813
54	14.0116
54.66666667	14.0123
55.33333333	14.0292
56	14.0915
56.66666667	14.388
57.33333333	14.4326
58	14.4829
58.66666667	14.5932
59.33333333	15.0995
60	15.365
60.66666667	15.3762
61.33333333	15.3762
62	15.7551
62.66666667	15.8305
63.33333333	15.8631
64	15.9613
64.66666667	16.0106
65.33333333	16.1532
66	16.2404
66.66666667	16.3234
67.33333333	16.3265
68	16.5822
68.66666667	16.8278
69.33333333	17.7758
70	17.7858
70.66666667	17.7869
71.33333333	17.8594
72	17.8598
72.66666667	18.3893
73.33333333	18.3903
74	18.5519
74.66666667	18.7131
75.33333333	18.7901
76	19.3796
76.66666667	19.3966
77.33333333	19.4305
78	19.4607
78.66666667	20.7393
79.33333333	21.3678
80	22.427
80.66666667	23.0884
81.33333333	23.4694
82	23.5546
82.66666667	23.6781
83.33333333	23.817
84	23.8475
84.66666667	23.9051
85.33333333	24.9169
86	25.022
86.66666667	25.0347
87.33333333	100
88	100
88.66666667	100
89.33333333	100
90	100
90.66666667	100
91.33333333	100
92	100
92.66666667	100
93.33333333	100
94	100
94.66666667	100
95.33333333	100
96	100
96.66666667	100
97.33333333	100
98	100
98.66666667	100
99.33333333	100
100	100


==> saa_gap.dat <==
0.666666667	0.0054
1.333333333	0.0261
2	0.0382
2.666666667	0.0418
3.333333333	0.0423
4	0.0433
4.666666667	0.0494
5.333333333	0.05
6	0.0508
6.666666667	0.0636
7.333333333	0.0662
8	0.0711
8.666666667	0.0793
9.333333333	0.0794
10	0.0841
10.66666667	0.0843
11.33333333	0.0869
12	0.0947
12.66666667	0.0957
13.33333333	0.0967
14	0.0992
14.66666667	0.0997
15.33333333	0.1018
16	0.1042
16.66666667	0.1073
17.33333333	0.1084
18	0.1224
18.66666667	0.1242
19.33333333	0.1252
20	0.1258
20.66666667	0.1265
21.33333333	0.128
22	0.1303
22.66666667	0.1336
23.33333333	0.1345
24	0.1352
24.66666667	0.1374
25.33333333	0.1379
26	0.138
26.66666667	0.1383
27.33333333	0.1385
28	0.1385
28.66666667	0.1401
29.33333333	0.1407
30	0.1425
30.66666667	0.1426
31.33333333	0.1468
32	0.1488
32.66666667	0.1515
33.33333333	0.1523
34	0.1526
34.66666667	0.1528
35.33333333	0.1529
36	0.1556
36.66666667	0.1562
37.33333333	0.1571
38	0.1592
38.66666667	0.1603
39.33333333	0.1669
40	0.1714
40.66666667	0.1727
41.33333333	0.176
42	0.1808
42.66666667	0.1831
43.33333333	0.1876
44	0.1886
44.66666667	0.189
45.33333333	0.1892
46	0.1897
46.66666667	0.1914
47.33333333	0.1973
48	0.1986
48.66666667	0.1999
49.33333333	0.2001
50	0.2063
50.66666667	0.2087
51.33333333	0.2099
52	0.2149
52.66666667	0.2214
53.33333333	0.2219
54	0.2249
54.66666667	0.2264
55.33333333	0.2266
56	0.2316
56.66666667	0.2322
57.33333333	0.2329
58	0.2331
58.66666667	0.238
59.33333333	0.2407
60	0.2427
60.66666667	0.243
61.33333333	0.2439
62	0.2444
62.66666667	0.2449
63.33333333	0.2471
64	0.2493
64.66666667	0.2501
65.33333333	0.2562
66	0.2614
66.66666667	0.2663
67.33333333	0.2671
68	0.281
68.66666667	0.2852
69.33333333	0.2855
70	0.288
70.66666667	0.2881
71.33333333	0.2907
72	0.2916
72.66666667	0.2996
73.33333333	0.3025
74	0.3029
74.66666667	0.3044
75.33333333	0.3272
76	0.3276
76.66666667	0.3277
77.33333333	0.3324
78	0.3564
78.66666667	0.3574
79.33333333	0.3588
80	0.3606
80.66666667	0.3673
81.33333333	0.3678
82	0.3687
82.66666667	0.3712
83.33333333	0.3882
84	0.3893
84.66666667	0.3933
85.33333333	0.4052
86	0.4218
86.66666667	0.4225
87.33333333	0.4283
88	0.4469
88.66666667	0.4478
89.33333333	0.4731
90	0.5024
90.66666667	0.5147
91.33333333	0.526
92	0.5323
92.66666667	0.5327
93.33333333	0.5516
94	0.5797
94.66666667	0.5832
95.33333333	0.5833
96	0.5955
96.66666667	0.623
97.33333333	0.6645
98	0.687
98.66666667	0.7056
99.33333333	0.7255
100	0.771

